The Sloan Digital Sky Survey extended point spread functions

A robust and extended characterization of the point spread function (PSF) is crucial to extract the photometric information produced by deep imaging surveys. Here, we present the extended PSFs of the Sloan Digital Sky Survey (SDSS), one of the most productive astronomical surveys of all time. By stacking ~1000 images of individual stars with different brightness, we obtain the bidimensional SDSS PSFs extending over 8 arcmin in radius for all the SDSS filters(u, g, r, i, z). This new characterization of the SDSS PSFs is near a factor of 10 larger in extension than previous PSFs characterizations of the same survey. We found asymmetries in the shape of the PSFs caused by the drift scanning observing mode. The flux of the PSFs is larger along the drift scanning direction. Finally, we illustrate with an example how the PSF models can be used to remove the scattered light field produced by the brightest stars in the central region of the Coma cluster field. This particular example shows the huge importance of PSFs in the study of the low-surface brightness Universe, especially with the upcoming of ultradeep surveys, such as the Large Synoptic Survey Telescope (LSST). Following a reproducible science philosophy, we make all the PSF models and the scripts used to do the analysis of this paper publicly available (snapshot v0.5-0-g62d83df).

==> reproduce/analysis/config/python/inner-parameters.yaml <==
GENERAL:                         # General parameters
    zp: 22.5                     # Zeropoint of SDSS
    mlim: 26.5                   # Limiting magnitude (reject and mask)
    dimpix: 501                  # Size of imnages
    rnormarcsec: 2.0             # Radius of normalization inarcsec
    pixelscale: 0.396            # Pixel scale of SDSS in arcsec/pixel


u:
    mag_kw: B1mag_star           # USNO magnitude keyword
    bleedmasking:                # Rejecting bad stars due to bleed
        reject: False            # True--> reject; False--> no reject
        y1_mask: 1200            # All x and y1:y2 masked
        y2_mask: 1800            # Mask the central part of stars

        x1_left: 1450            # Region at the left of the bleeding
        x2_left: 1490            # All y, x1:x2

        x1_center: 1495          # Region of bleeding
        x2_center: 1505          # All y, x1:x2

        x1_right: 1510           # Region at the right of the bleeding
        x2_right: 1550           # All y, x1:x2


g:
    mag_kw: R1mag_star           # USNO magnitude keyword
    bleedmasking:                # Rejecting bad stars due to bleed
        reject: False            # True--> reject; False--> no reject
        y1_mask: 1200            # All x and y1:y2 masked
        y2_mask: 1800            # Mask the central part of stars

        x1_left: 1450            # Region at the left of the bleeding
        x2_left: 1490            # All y, x1:x2

        x1_center: 1495          # Region of bleeding
        x2_center: 1505          # All y, x1:x2

        x1_right: 1510           # Region at the right of the bleeding
        x2_right: 1550           # All y, x1:x2


r:
    mag_kw: R1mag_star           # USNO magnitude keyword
    bleedmasking:                # Rejecting bad stars due to bleed
        reject: False            # True--> reject; False--> no reject
        y1_mask: 1200            # All x and y1:y2 masked
        y2_mask: 1800            # Mask the central part of stars

        x1_left: 1450            # Region at the left of the bleeding
        x2_left: 1490            # All y, x1:x2

        x1_center: 1495          # Region of bleeding
        x2_center: 1505          # All y, x1:x2

        x1_right: 1510           # Region at the right of the bleeding
        x2_right: 1550           # All y, x1:x2


i:
    mag_kw: Imag_star            # USNO magnitude keyword
    bleedmasking:                # Rejecting bad stars due to bleed
        reject: False            # True--> reject; False--> no reject
        y1_mask: 1200            # All x and y1:y2 masked
        y2_mask: 1800            # Mask the central part of stars

        x1_left: 1450            # Region at the left of the bleeding
        x2_left: 1490            # All y, x1:x2

        x1_center: 1495          # Region of bleeding
        x2_center: 1505          # All y, x1:x2

        x1_right: 1510           # Region at the right of the bleeding
        x2_right: 1550           # All y, x1:x2

z:
    mag_kw: Imag_star            # USNO magnitude keyword
    bleedmasking:                # Rejecting bad stars due to bleed
        reject: False            # True--> reject; False--> no reject
        y1_mask: 1200            # All x and y1:y2 masked
        y2_mask: 1800            # Mask the central part of stars

        x1_left: 1450            # Region at the left of the bleeding
        x2_left: 1490            # All y, x1:x2

        x1_center: 1495          # Region of bleeding
        x2_center: 1505          # All y, x1:x2

        x1_right: 1510           # Region at the right of the bleeding
        x2_right: 1550           # All y, x1:x2


==> reproduce/analysis/config/python/inter-parameters.yaml <==
GENERAL:                        # General parameters
    pdeg: 1                     # Polynomial degree of the fit for rejectin outer stars
    zp: 22.5                    # Zeropoint of SDSS
    mlim: 26.5                  # Limiting magnitude (reject and mask)
    fvsky: 1.0                  # Times the sky value for masking outer part
    sreject: 3.0                  # Sigma clipping for filtering bad outer stars
    dimpix: 1001                # Size of imnages
    rnormarcsec: 7.0            # Radius of normalization inarcsec
    pixelscale: 0.396           # Pixel scale of SDSS in arcsec/pixel
    rprofile_max: Rmax          # Maximun radius in radial profile in pixels (int or Rmax)

u:
    mag_kw: B1mag_star          # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: False           # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1490           # All y, x1:x2

        x1_center: 1495         # Region of bleeding
        x2_center: 1505         # All y, x1:x2

        x1_right: 1510          # Region at the right of the bleeding
        x2_right: 1550          # All y, x1:x2


g:
    mag_kw: R1mag_star          # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: False           # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1490           # All y, x1:x2

        x1_center: 1495         # Region of bleeding
        x2_center: 1505         # All y, x1:x2

        x1_right: 1510          # Region at the right of the bleeding
        x2_right: 1550          # All y, x1:x2


r:
    mag_kw: R1mag_star          # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: False           # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1490           # All y, x1:x2

        x1_center: 1495         # Region of bleeding
        x2_center: 1505         # All y, x1:x2

        x1_right: 1510          # Region at the right of the bleeding
        x2_right: 1550          # All y, x1:x2


i:
    mag_kw: Imag_star           # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: False           # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1500           # All y, x1:x2

        x1_center: 1500         # Region of bleeding
        x2_center: 1550         # All y, x1:x2

        x1_right: 1550          # Region at the right of the bleeding
        x2_right: 1600          # All y, x1:x2

z:
    mag_kw: Imag_star           # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: False           # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1490           # All y, x1:x2

        x1_center: 1495         # Region of bleeding
        x2_center: 1505         # All y, x1:x2

        x1_right: 1510          # Region at the right of the bleeding
        x2_right: 1550          # All y, x1:x2


==> reproduce/analysis/config/python/interpolate-rotate-filter-g.yaml <==
band: g                                          ## SDSS filter: u,g,r,i,z
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
path_in: data/psf_g
path_out: data/psf_g                              ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed


rmax: 1212  ## Maximun radii in pixels
version: v1.0
psf_input: psf_outer-inter-inner_g.fits

x_i: 1400
x_f: 1600

y_i: 1490 
y_f: 1510

angles:
    - -10
    - +10


==> reproduce/analysis/config/python/interpolate-rotate-filter-i.yaml <==
band: i                                          ## SDSS filter: u,g,r,i,z
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
path_in: data/psf_i
path_out: data/psf_i                              ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed


rmax: 1212  ## Maximun radii in pixels
version: v1.0
psf_input: psf_outer-inter-inner_i.fits

x_i: 1400
x_f: 1600

y_i: 1490 
y_f: 1510

angles:
    - -10
    - +10


==> reproduce/analysis/config/python/interpolate-rotate-filter-r.yaml <==
band: r                                          ## SDSS filter: u,g,r,i,z
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
path_in: data/psf_r
path_out: data/psf_r                              ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed


rmax: 1212  ## Maximun radii in pixels
version: v1.0
psf_input: psf_outer-inter-inner_r.fits

x_i: 1400
x_f: 1600

y_i: 1490 
y_f: 1510

angles:
    - -10
    - +10


==> reproduce/analysis/config/python/interpolate-rotate-filter-u.yaml <==
band: u                                          ## SDSS filter: u,g,r,i,z
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
path_in: data/psf_u
path_out: data/psf_u                              ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed


rmax: 1212  ## Maximun radii in pixels
version: v1.0
psf_input: psf_outer-inter-inner_u.fits

x_i: 1400
x_f: 1600

y_i: 1490 
y_f: 1510

angles:
    - -10
    - +10


==> reproduce/analysis/config/python/interpolate-rotate-filter-z.yaml <==
band: z                                          ## SDSS filter: u,g,r,i,z
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
path_in: data/psf_z
path_out: data/psf_z                              ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed


rmax: 1212  ## Maximun radii in pixels
version: v1.0
psf_input: psf_outer-inter-inner_z.fits

x_i: 1400
x_f: 1600

y_i: 1490 
y_f: 1510

angles:
    - -10
    - +10


==> reproduce/analysis/config/python/joining-filter-g.yaml <==
band: g                                          ## SDSS filter: u,g,r,i,z
#label: outer                                     ## Label: outer, intermediate, inner
#dimpix: 3001                                     ## Size of imnages
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
#rnormarcsec: 60.0                                ## Radius of normalization inarcsec
path_in: data/psf_g
path_out: data/psf_g                           ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed

yax_min: 'min'
yax_max: 'max'
plot_snr: False 
plot_legends: True 

## Region in --->>>>>> ARCSEC <<<<<<----- where the INTERMEDIATE-OUTER junction will be done
rmin_w: 10 
rmax_w: 15
w_a: 1

## Region in --->>>>>> ARCSEC <<<<<<----- where the INNER-INTERMEDIATE-OUTER junction will be done
rmin_c: 5
rmax_c: 6
w_c: 1

Rtot: 1212  ## Maximun radii in pixels

## Original names of the psf images
im_psf_inner: psf_g_inner_it3.fits
im_psf_inter: psf_g_inter_it3.fits
im_psf_outer: psf_g_outer_it3.fits

## Name of the aureole-wing image
im_psf_junction: psf_outer-inter_g.fits

## Name of the total psf image
im_psf_total: psf_outer-inter-inner_g.fits
im_psf_finalplot: psf_outer-inter-inner_g_joined.pdf


==> reproduce/analysis/config/python/joining-filter-i.yaml <==
band: i                                          ## SDSS filter: u,g,r,i,z
#label: outer                                     ## Label: outer, intermediate, inner
#dimpix: 3001                                     ## Size of imnages
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
#rnormarcsec: 60.0                                ## Radius of normalization inarcsec
path_in: data/psf_i
path_out: data/psf_i                           ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed

yax_min: 'min'
yax_max: 'max'
plot_snr: False 
plot_legends: True 

## Region in --->>>>>> ARCSEC <<<<<<----- where the INTERMEDIATE-OUTER junction will be done
rmin_w: 10
rmax_w: 13
w_a: 1

## Region in --->>>>>> ARCSEC <<<<<<----- where the INNER-INTERMEDIATE-OUTER junction will be done
rmin_c: 3
rmax_c: 6
w_c: 2

Rtot: 1212  ## Maximun radii in pixels

## Original names of the psf images
im_psf_inner: psf_i_inner_it3.fits
im_psf_inter: psf_i_inter_it3.fits
im_psf_outer: psf_i_outer_it3.fits

## Name of the aureole-wing image
im_psf_junction: psf_outer-inter_i.fits

## Name of the total psf image
im_psf_total: psf_outer-inter-inner_i.fits
im_psf_finalplot: psf_outer-inter-inner_i_joined.pdf


==> reproduce/analysis/config/python/joining-filter-r.yaml <==
band: r                                          ## SDSS filter: u,g,r,i,z
#label: outer                                     ## Label: outer, intermediate, inner
#dimpix: 3001                                     ## Size of imnages
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
#rnormarcsec: 60.0                                ## Radius of normalization inarcsec
path_in: data/psf_r
path_out: data/psf_r                           ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed

yax_min: 'min'
yax_max: 'max'
plot_snr: False 
plot_legends: True 

## Region in --->>>>>> ARCSEC <<<<<<----- where the INTERMEDIATE-OUTER junction will be done
rmin_w: 12
rmax_w: 17
w_a: 1

## Region in --->>>>>> ARCSEC <<<<<<----- where the INNER-INTERMEDIATE-OUTER junction will be done
rmin_c: 3
rmax_c: 6
w_c: 2

Rtot: 1212  ## Maximun radii in pixels

## Original names of the psf images
im_psf_inner: psf_r_inner_it3.fits
im_psf_inter: psf_r_inter_it3.fits
im_psf_outer: psf_r_outer_it3.fits

## Name of the aureole-wing image
im_psf_junction: psf_outer-inter_r.fits

## Name of the total psf image
im_psf_total: psf_outer-inter-inner_r.fits
im_psf_finalplot: psf_outer-inter-inner_r_joined.pdf


==> reproduce/analysis/config/python/joining-filter-u.yaml <==
band: u                                          ## SDSS filter: u,g,r,i,z
#label: outer                                     ## Label: outer, intermediate, inner
#dimpix: 3001                                     ## Size of imnages
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
#rnormarcsec: 60.0                                ## Radius of normalization inarcsec
path_in: data/psf_u
path_out: data/psf_u                           ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed

yax_min: 'min'
yax_max: 'max'
plot_snr: False 
plot_legends: True 

## Region in --->>>>>> ARCSEC <<<<<<----- where the INTERMEDIATE-OUTER junction will be done
rmin_w: 8 
rmax_w: 12
w_a: 2

## Region in --->>>>>> ARCSEC <<<<<<----- where the INNER-INTERMEDIATE-OUTER junction will be done
rmin_c: 2
rmax_c: 4
w_c: 1

Rtot: 1212  ## Maximun radii in pixels

## Original names of the psf images
im_psf_inner: psf_u_inner_it3.fits
im_psf_inter: psf_u_inter_it3.fits
im_psf_outer: psf_u_outer_it3.fits

## Name of the aureole-wing image
im_psf_junction: psf_outer-inter_u.fits

## Name of the total psf image
im_psf_total: psf_outer-inter-inner_u.fits
im_psf_finalplot: psf_outer-inter-inner_u_joined.pdf


==> reproduce/analysis/config/python/joining-filter-z.yaml <==
band: z                                          ## SDSS filter: u,g,r,i,z
#label: outer                                     ## Label: outer, intermediate, inner
#dimpix: 3001                                     ## Size of imnages
pixelscale: 0.396                                ## Pixel scale of SDSS in arcsec/pixel
#rnormarcsec: 60.0                                ## Radius of normalization inarcsec
path_in: data/psf_z
path_out: data/psf_z                           ## Path where all data will be allocated
path_module: pipelines/sdsspymodule              ## Path where the functions are placed

yax_min: 'min'
yax_max: 'max'
plot_snr: False
plot_legends: True

## Region in --->>>>>> ARCSEC <<<<<<----- where the INTERMEDIATE-OUTER junction will be done
rmin_w: 8
rmax_w: 11
w_a: 2

## Region in --->>>>>> ARCSEC <<<<<<----- where the INNER-INTERMEDIATE-OUTER junction will be done
rmin_c: 4
rmax_c: 5
w_c: 2

Rtot: 1212  ## Maximun radii in pixels

## Original names of the psf images
im_psf_inner: psf_z_inner_it3.fits
im_psf_inter: psf_z_inter_it3.fits
im_psf_outer: psf_z_outer_it3.fits

## Name of the aureole-wing image
im_psf_junction: psf_outer-inter_z.fits

## Name of the total psf image
im_psf_total: psf_outer-inter-inner_z.fits
im_psf_finalplot: psf_outer-inter-inner_z_joined.pdf


==> reproduce/analysis/config/python/outer-parameters.yaml <==
GENERAL:                        # General parameters
    pdeg: 1                     # Polynomial degree of the fit for rejectin outer stars
    zp: 22.5                    # Zeropoint of SDSS
    mlim: 26.5                  # Limiting magnitude (reject and mask)
    fvsky: 1.0                  # Times the sky value for masking outer part
    sreject: 3.0                  # Sigma clipping for filtering bad outer stars
    dimpix: 3001                # Size of imnages
    rnormarcsec: 60.0           # Radius of normalization inarcsec
    pixelscale: 0.396           # Pixel scale of SDSS in arcsec/pixel
    rprofile_max: Rmax          # Maximun radius in radial profile in pixels (int or Rmax)

u:
    mag_kw: B1mag_star          # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: False           # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1490           # All y, x1:x2

        x1_center: 1495         # Region of bleeding
        x2_center: 1505         # All y, x1:x2

        x1_right: 1510          # Region at the right of the bleeding
        x2_right: 1550          # All y, x1:x2


g:
    mag_kw: R1mag_star          # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: True            # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1490           # All y, x1:x2

        x1_center: 1495         # Region of bleeding
        x2_center: 1505         # All y, x1:x2

        x1_right: 1510          # Region at the right of the bleeding
        x2_right: 1550          # All y, x1:x2


r:
    mag_kw: R1mag_star          # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: True            # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1490           # All y, x1:x2

        x1_center: 1495         # Region of bleeding
        x2_center: 1505         # All y, x1:x2

        x1_right: 1510          # Region at the right of the bleeding
        x2_right: 1550          # All y, x1:x2


i:
    mag_kw: Imag_star           # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: True            # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1500           # All y, x1:x2

        x1_center: 1500         # Region of bleeding
        x2_center: 1550         # All y, x1:x2

        x1_right: 1550          # Region at the right of the bleeding
        x2_right: 1600          # All y, x1:x2

z:
    mag_kw: Imag_star           # USNO magnitude keyword
    bleedmasking:               # Rejecting bad stars due to bleed
        reject: False           # True--> reject; False--> no reject
        y1_mask: 1200           # All x and y1:y2 masked
        y2_mask: 1800           # Mask the central part of stars

        x1_left: 1450           # Region at the left of the bleeding
        x2_left: 1490           # All y, x1:x2

        x1_center: 1495         # Region of bleeding
        x2_center: 1505         # All y, x1:x2

        x1_right: 1510          # Region at the right of the bleeding
        x2_right: 1550          # All y, x1:x2

